UniSpark: Exploring Hybrid Attention for Multimodal Understanding and Generation

We present UniSpark-9B, a unified multimodal model that investigates hybrid attention for visual understanding and generation. Built on a Mixture-of-Transformer-Experts backbone with approximately 9B parameters in each branch, UniSpark combines full attention for explicit token interactions with GatedDeltaNet linear attention for compact context propagation. Autoregressive text prediction and visual flow matching jointly support visual question answering, text-to-image generation, instruction-guided editing, and interleaved text-image prediction. In interleaved generation, noisy visual targets are isolated from subsequent predictions, while clean visual representations provide context for later outputs. A blockwise protocol enforces this distinction through attention masks in full-attention layers and recurrent-state retention rules in linear-attention layers. The selected training sources contain 159.7M generation samples, 213.4M understanding samples, and 624.8K interleaved sequences. A four-stage curriculum jointly trains multimodal understanding and visual generation, refining answer accuracy and instruction following while extending image synthesis to 2K. UniSpark scores 2470.3 on MME-S and 0.83 on GenEval. Qualitative examples further illustrate its capabilities in interleaved image generation, video synthesis, and video editing. Together, these results demonstrate that hybrid attention provides an effective backbone for unified multimodal understanding and generation.

==> provenance.json <==
{
  "source_website": "/Users/jianchengpan/Documents/Lucaria-Academy.github.io/UniSpark",
  "processing": "Byte-for-byte copies of full-frame, native-resolution website JPEGs. No cropping, retouching, compositing, deformation, additional AI generation, or image editing was applied during reuse. Original PNG paths below are provenance only and are not present locally.",
  "selections": [
    {
      "name": "il75-rose",
      "title": "A rose unfolds",
      "description": "A closed pink rose bud gradually opens into layered petals against the same softly blurred garden.",
      "frameLabels": [
        "A closed bud",
        "First petals",
        "Opening layers",
        "In bloom"
      ],
      "width": 576,
      "height": 384,
      "id": "rose-creative-s219",
      "seed": 219,
      "captions": [
        "Botanical time-lapse photograph of a single pink rose bud on a green stem, against a soft dark green garden background. Fixed close-up camera, same rose and stem. The pink rose bud is closed, green sepals cupping its base.",
        "Same scene. The outer pink petals begin to unfurl.",
        "Same scene. The rose opens halfway, revealing layered pink petals.",
        "Same scene. The rose is fully open, with a rounded spiral of layered petals."
      ],
      "images": [
        {
          "source": "/Users/jianchengpan/Documents/Bagel/outputs/unispark-interleave75-creative-20261026/rose-creative-s219/frame_01.png",
          "remote_source": "/root/rdev/users/panjiancheng.pjc/inference-results/unispark-interleave75/20261026-creative/rose-creative-s219/frame_01.png",
          "original_sha256": "f99578932ed990591c1d9c337a7849538fcd8f4cf54225b958922f4addbca5b2",
          "website_file": "assets/il75-rose-1.jpg",
          "website_sha256": "ca809e08f0d166ec6bf19a1477c92e878e0909b91b2c4d94c24f9b92590a85d2",
          "original_size": [
            576,
            384
          ],
          "website_size": [
            576,
            384
          ],
          "processing": "Full-frame native-resolution JPEG conversion only; no cropping, compositing, retouching or deformation.",
          "paper_file": "figs/interleave-website75/rose-creative-s219/frame_01.jpg",
          "paper_sha256": "ca809e08f0d166ec6bf19a1477c92e878e0909b91b2c4d94c24f9b92590a85d2",
          "copied_from": "/Users/jianchengpan/Documents/Lucaria-Academy.github.io/UniSpark/assets/il75-rose-1.jpg"
        },
        {
          "source": "/Users/jianchengpan/Documents/Bagel/outputs/unispark-interleave75-creative-20261026/rose-creative-s219/frame_02.png",
          "remote_source": "/root/rdev/users/panjiancheng.pjc/inference-results/unispark-interleave75/20261026-creative/rose-creative-s219/frame_02.png",
          "original_sha256": "3c76970ec15b3ae421d10524454769fbe3d5502a92bb23cd4a494126beb24667",
          "website_file": "assets/il75-rose-2.jpg",
          "website_sha256": "dc947aa04a2ecbc205600ba9ded7241f47f4f1d1707abce40986439bd2e5c697",
          "original_size": [
            576,
            384
          ],
          "website_size": [
            576,
            384
          ],
          "processing": "Full-frame native-resolution JPEG conversion only; no cropping, compositing, retouching or deformation.",
          "paper_file": "figs/interleave-website75/rose-creative-s219/frame_02.jpg",
          "paper_sha256": "dc947aa04a2ecbc205600ba9ded7241f47f4f1d1707abce40986439bd2e5c697",
          "copied_from": "/Users/jianchengpan/Documents/Lucaria-Academy.github.io/UniSpark/assets/il75-rose-2.jpg"
        },
        {
          "source": "/Users/jianchengpan/Documents/Bagel/outputs/unispark-interleave75-creative-20261026/rose-creative-s219/frame_03.png",
          "remote_source": "/root/rdev/users/panjiancheng.pjc/inference-results/unispark-interleave75/20261026-creative/rose-creative-s219/frame_03.png",
          "original_sha256": "25bcc0d11b3473727317441f96cf7e48ecc8d0232ddac2e0ee5bf71b815d842e",
          "website_file": "assets/il75-rose-3.jpg",
          "website_sha256": "1cba820871398f5af61de66098426f0730b8348ccbbbfd4838148ae5acd9c417",
          "original_size": [
            576,
            384
          ],
          "website_size": [
            576,
            384
          ],
          "processing": "Full-frame native-resolution JPEG conversion only; no cropping, compositing, retouching or deformation.",
          "paper_file": "figs/interleave-website75/rose-creative-s219/frame_03.jpg",
          "paper_sha256": "1cba820871398f5af61de66098426f0730b8348ccbbbfd4838148ae5acd9c417",
          "copied_from": "/Users/jianchengpan/Documents/Lucaria-Academy.github.io/UniSpark/assets/il75-rose-3.jpg"
        },
        {
          "source": "/Users/jianchengpan/Documents/Bagel/outputs/unispark-interleave75-creative-20261026/rose-creative-s219/frame_04.png",
          "remote_source": "/root/rdev/users/panjiancheng.pjc/inference-results/unispark-interleave75/20261026-creative/rose-creative-s219/frame_04.png",
          "original_sha256": "a166a0de727ff48fc983327fc69cfbbe2f7507513c87668aff1f286456598678",
          "website_file": "assets/il75-rose-4.jpg",
          "website_sha256": "8bba235d66b1cf7bfb2d710d4649454d4c4a270551180054fff3f050e635669c",
          "original_size": [
            576,
            384
          ],
          "website_size": [
            576,
            384
          ],
          "processing": "Full-frame native-resolution JPEG conversion only; no cropping, compositing, retouching or deformation.",
          "paper_file": "figs/interleave-website75/rose-creative-s219/frame_04.jpg",
          "paper_sha256": "8bba235d66b1cf7bfb2d710d4649454d4c4a270551180054fff3f050e635669c",
          "copied_from": "/Users/jianchengpan/Documents/Lucaria-Academy.github.io/UniSpark/assets/il75-rose-4.jpg"
        }
      ],
      "batch": "interleave75-creative",
      "checkpoint": {
        "oss": "oss://antsys-ssdata-dataset-hy-video2/TRAINING/panjiancheng/works_ckpt/SFT/UniBagel-Qwen35-A4-24-SFT-Interleave-0924/checkpoints/0075000/ema.safetensors",
        "weight": "EMA",
        "size": 65395436792,
        "etag": "6BDE540603937F6EB420B5E1A4EF65DF-400"
      },
      "sampling": {
        "mode": "joint_all_frames",
        "frames": 4,
        "steps": 50,
        "cfg": 4,
        "width": 576,
        "height": 384,
        "explicit_transitions": true
      },
      "used_in": "Figure 3"
    },
    {
      "name": "il75-campfire",
      "title": "Flame to embers",
      "description": "A small campfire burns brightly, settles to low flames, and leaves ash and embers inside the same stone ring.",
      "frameLabels": [
        "Small flames",
        "Burning brightly",
        "Burning low",
        "Ash and embers"
      ],
      "width": 576,
      "height": 384,
      "id": "campfire-creative-s73",
      "seed": 73,
      "captions": [
        "Outdoor photograph of a small campfire in a circular stone fire ring on bare earth at a campsite. Fixed camera, no people, same surrounding stones. Several dry logs rest inside the ring. Time passes between photographs. Small orange flames begin to burn between the dry logs.",
        "Same scene. A bright campfire burns around the same logs inside the stone ring.",
        "Same scene. The flames become low as the charred logs glow red.",
        "Same scene. The fire has burned down to glowing red embers and gray ash within the stone ring."
      ],
      "images": [
        {
          "source": "/Users/jianchengpan/Documents/Bagel/outputs/unispark-interleave75-creative-20261026/campfire-creative-s73/frame_01.png",
          "remote_source": "/root/rdev/users/panjiancheng.pjc/inference-results/unispark-interleave75/20261026-creative/campfire-creative-s73/frame_01.png",
          "original_sha256": "34377fed8ec301ba6c22faa7c624c58628973074f50666f06081b636c6310ba2",
          "website_file": "assets/il75-campfire-1.jpg",
          "website_sha256": "5928d4ed74457467231c9219781762262aa54e4c837444e7ea9c41c43e9d9ce5",
          "original_size": [
            576,
            384
          ],
          "website_size": [
            576,
            384
          ],
          "processing": "Full-frame native-resolution JPEG conversion only; no cropping, compositing, retouching or deformation.",
          "paper_file": "figs/interleave-website75/campfire-creative-s73/frame_01.jpg",
          "paper_sha256": "5928d4ed74457467231c9219781762262aa54e4c837444e7ea9c41c43e9d9ce5",
          "copied_from": "/Users/jianchengpan/Documents/Lucaria-Academy.github.io/UniSpark/assets/il75-campfire-1.jpg"
        },
        {
          "source": "/Users/jianchengpan/Documents/Bagel/outputs/unispark-interleave75-creative-20261026/campfire-creative-s73/frame_02.png",
          "remote_source": "/root/rdev/users/panjiancheng.pjc/inference-results/unispark-interleave75/20261026-creative/campfire-creative-s73/frame_02.png",
          "original_sha256": "4b2219b23358227c1651651442ce2ebb69791e1c87df30a3dda083e246d3c246",
          "website_file": "assets/il75-campfire-2.jpg",
          "website_sha256": "b340b81fabf26ac76b9ea35b51117e1ee052802dcf0306d6261afba282fd3046",
          "original_size": [
            576,
            384
          ],
          "website_size": [
            576,
            384
          ],
          "processing": "Full-frame native-resolution JPEG conversion only; no cropping, compositing, retouching or deformation.",
          "paper_file": "figs/interleave-website75/campfire-creative-s73/frame_02.jpg",
          "paper_sha256": "b340b81fabf26ac76b9ea35b51117e1ee052802dcf0306d6261afba282fd3046",
          "copied_from": "/Users/jianchengpan/Documents/Lucaria-Academy.github.io/UniSpark/assets/il75-campfire-2.jpg"
        },
        {
          "source": "/Users/jianchengpan/Documents/Bagel/outputs/unispark-interleave75-creative-20261026/campfire-creative-s73/frame_03.png",
          "remote_source": "/root/rdev/users/panjiancheng.pjc/inference-results/unispark-interleave75/20261026-creative/campfire-creative-s73/frame_03.png",
          "original_sha256": "eb4b0a93b95fcb3d344a8eef566fb35131a4a636aada035fcab8bad66aa86178",
          "website_file": "assets/il75-campfire-3.jpg",
          "website_sha256": "ee47fa94332fbdf7661b1f2820159109c5f72e8ddd65d084a6a8bb4ffad0a2c5",
          "original_size": [
            576,
            384
          ],
          "website_size": [
            576,
            384
          ],
          "processing": "Full-frame native-resolution JPEG conversion only; no cropping, compositing, retouching or deformation.",
          "paper_file": "figs/interleave-website75/campfire-creative-s73/frame_03.jpg",
          "paper_sha256": "ee47fa94332fbdf7661b1f2820159109c5f72e8ddd65d084a6a8bb4ffad0a2c5",
          "copied_from": "/Users/jianchengpan/Documents/Lucaria-Academy.github.io/UniSpark/assets/il75-campfire-3.jpg"
        },
        {
          "source": "/Users/jianchengpan/Documents/Bagel/outputs/unispark-interleave75-creative-20261026/campfire-creative-s73/frame_04.png",
          "remote_source": "/root/rdev/users/panjiancheng.pjc/inference-results/unispark-interleave75/20261026-creative/campfire-creative-s73/frame_04.png",
          "original_sha256": "e5f8ea98f432e0ffa8ac9d898ef67638d598b6a115a0a33a127dd7a48c284231",
          "website_file": "assets/il75-campfire-4.jpg",
          "website_sha256": "1f59abb289292ed3d81d2a157c7b14b76a08629e24d9716b7bdd5ea6f62f90b7",
          "original_size": [
            576,
            384
          ],
          "website_size": [
            576,
            384
          ],
          "processing": "Full-frame native-resolution JPEG conversion only; no cropping, compositing, retouching or deformation.",
          "paper_file": "figs/interleave-website75/campfire-creative-s73/frame_04.jpg",
          "paper_sha256": "1f59abb289292ed3d81d2a157c7b14b76a08629e24d9716b7bdd5ea6f62f90b7",
          "copied_from": "/Users/jianchengpan/Documents/Lucaria-Academy.github.io/UniSpark/assets/il75-campfire-4.jpg"
        }
      ],
      "batch": "interleave75-creative",
      "checkpoint": {
        "oss": "oss://antsys-ssdata-dataset-hy-video2/TRAINING/panjiancheng/works_ckpt/SFT/UniBagel-Qwen35-A4-24-SFT-Interleave-0924/checkpoints/0075000/ema.safetensors",
        "weight": "EMA",
        "size": 65395436792,
        "etag": "6BDE540603937F6EB420B5E1A4EF65DF-400"
      },
      "sampling": {
        "mode": "joint_all_frames",
        "frames": 4,
        "steps": 50,
        "cfg": 4,
        "width": 576,
        "height": 384,
        "explicit_transitions": true
      },
      "used_in": "Figure 3"
    }
  ]
}


==> selection-manifest.json <==
{
  "date": "2026-10-26",
  "selection_source": "/Users/jianchengpan/Projects/Lucaria-Academy.github.io/UniSpark",
  "figure_2_columns": [
    [
      "portrait",
      "g95-white-courtyard",
      "fox",
      "g95-cartoon-bakery"
    ],
    [
      "g95-auburn-portrait",
      "market",
      "g95-paper-river",
      "g95-strawberry-cake"
    ],
    [
      "g95-blue-anemones",
      "school",
      "embroidery",
      "g95-cartoon-robot"
    ]
  ],
  "figure_3_pairs": [
    "coat",
    "perfume-edit",
    "edit95-add-flowers",
    "edit95-style-cabin",
    "edit95-remove-spoon",
    "edit95-replace-pears"
  ],
  "figure_3_sequence_rows": "Unchanged: surf, kitten, rain, steam, parrot.",
  "selection_reviews": [
    "scripts/gallery-quality-review.json",
    "scripts/gallery-new-quality-review.json",
    "scripts/gallery-expansion60-quality-review.json",
    "scripts/editing-provenance.json",
    "scripts/editing-diverse48-quality-review.json",
    "scripts/gallery-cartoon-quality-review.json"
  ],
  "assets": [
    {
      "asset": "figs/showcase-selected-20261026/g95-white-courtyard.png",
      "website_asset": "assets/g95-white-courtyard.jpg",
      "original_source": "/Users/jianchengpan/Downloads/UniSpark-CT0095000-expansion60-20261026/full/images/white-courtyard-exp2-s219.png",
      "sha256": "4411af028aaa263573005cce47e02c44ac4a1acba32e21f22335b6a298a02550",
      "dimensions": [
        1024,
        768
      ],
      "processing": "Original file copied byte-for-byte; proportional placement in LaTeX only.",
      "review_evidence": [
        {
          "review_file": "scripts/gallery-expansion60-quality-review.json",
          "id": "white-courtyard-exp2-s219",
          "category": "Architecture",
          "width": 1024,
          "height": 768,
          "seed": 219,
          "prompt": "An architectural photograph of a small white stucco courtyard with a terracotta tiled floor, three rounded archways and a lemon tree in a large earthenware pot. The arches and columns connect clearly to the floor and roof. Mediterranean afternoon sunlight, calm restrained composition, no people.",
          "decision": "accepted",
          "observation": "原尺寸检查三拱、柱脚、盆栽落地与屋瓦；未见明显悬浮或结构中断。",
          "original_sha256": "4411af028aaa263573005cce47e02c44ac4a1acba32e21f22335b6a298a02550",
          "original_size": [
            1024,
            768
          ],
          "local_original": "/Users/jianchengpan/Downloads/UniSpark-CT0095000-expansion60-20261026/full/images/white-courtyard-exp2-s219.png",
          "remote_original": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/white-courtyard-exp2-s219.png",
          "review_scope": "Contact sheet inspection; shortlisted candidates additionally inspected at native resolution.",
          "website_name": "g95-white-courtyard",
          "website_sha256": "a6e53ea0fd29c8a2345b8aedcfdb5fd858be43e1ca0fc217c1ce1edaf63abd34",
          "website_size": [
            1024,
            768
          ]
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "add-flowers-s42",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/white-courtyard-exp2-s219.png",
          "edit_instruction": "Add one small terracotta pot filled with red geranium flowers on the floor to the left of the existing potted tree. Keep all three arches, the tree and architecture unchanged. Preserve the original camera angle, framing, object geometry, positions and all unrelated details. Do not add text or logos.",
          "edit_type": "add",
          "width": 1024,
          "height": 768,
          "seed": 42,
          "source_sha256": "4411af028aaa263573005cce47e02c44ac4a1acba32e21f22335b6a298a02550",
          "topic": "add-flowers",
          "decision": "accepted",
          "reason": "原尺寸并排复核：新增花盆落地、花叶与盆连接清楚；原有拱门、柱子、瓦片和树的主要结构与位置保留。",
          "source_local": "full/sources/add-flowers-s42.png",
          "output_local": "full/images/add-flowers-s42.png",
          "output_sha256": "d2eed2e8e42b22948f73f8ac79a73eeb4c2e8d74ae4c8b7afa0935dbf17c5989"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "add-flowers-s137",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/white-courtyard-exp2-s219.png",
          "edit_instruction": "Add one small terracotta pot filled with red geranium flowers on the floor to the left of the existing potted tree. Keep all three arches, the tree and architecture unchanged. Preserve the original camera angle, framing, object geometry, positions and all unrelated details. Do not add text or logos.",
          "edit_type": "add",
          "width": 1024,
          "height": 768,
          "seed": 137,
          "source_sha256": "4411af028aaa263573005cce47e02c44ac4a1acba32e21f22335b6a298a02550",
          "topic": "add-flowers",
          "decision": "not_selected",
          "reason": "同一任务保留42版本，新增花盆与柱子分离更明确。",
          "source_local": "full/sources/add-flowers-s137.png",
          "output_local": "full/images/add-flowers-s137.png",
          "output_sha256": "ae661befea8124dbe74c8340080b977e28177e1e120bf8648d639305c32f6694"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "lighting-courtyard-s42",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/white-courtyard-exp2-s219.png",
          "edit_instruction": "Change this exact courtyard scene to early evening blue hour, with soft warm light coming from inside the arches. Preserve the three arches, all columns, roof, potted tree, floor pattern, object positions and camera framing. Do not add lamps, people or objects.",
          "edit_type": "adjust",
          "width": 1024,
          "height": 768,
          "seed": 42,
          "source_sha256": "4411af028aaa263573005cce47e02c44ac4a1acba32e21f22335b6a298a02550",
          "topic": "lighting-courtyard",
          "decision": "accepted",
          "reason": "原尺寸并排复核：蓝调傍晚及拱内暖光符合要求，三拱门、柱子、瓦顶、树盆及地砖布局保留，未出现新增灯具或物体。",
          "source_local": "full/sources/lighting-courtyard-s42.png",
          "output_local": "full/images/lighting-courtyard-s42.png",
          "output_sha256": "e3780b64226efdc3102b12271efd8b866b60ad026e64d1eb888025dad8b11587"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "lighting-courtyard-s137",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/white-courtyard-exp2-s219.png",
          "edit_instruction": "Change this exact courtyard scene to early evening blue hour, with soft warm light coming from inside the arches. Preserve the three arches, all columns, roof, potted tree, floor pattern, object positions and camera framing. Do not add lamps, people or objects.",
          "edit_type": "adjust",
          "width": 1024,
          "height": 768,
          "seed": 137,
          "source_sha256": "4411af028aaa263573005cce47e02c44ac4a1acba32e21f22335b6a298a02550",
          "topic": "lighting-courtyard",
          "decision": "hold",
          "reason": "墙面出现明显悬空亮斑，照明来源与场景关系不够自然。",
          "source_local": "full/sources/lighting-courtyard-s137.png",
          "output_local": "full/images/lighting-courtyard-s137.png",
          "output_sha256": "6d6d61a281e17f0ebe56d0aa037d3d44c4fd82d88c4c8308bb7f40866fb543db"
        }
      ]
    },
    {
      "asset": "figs/showcase-selected-20261026/g95-auburn-portrait.png",
      "website_asset": "assets/g95-auburn-portrait.jpg",
      "original_source": "/Users/jianchengpan/Downloads/UniSpark-CT0095000-gallery60-20261026/originals/curly-hair-portrait-s137.png",
      "sha256": "186efc0d6ca0d19289e05d0fe44dd619d37ad74d591d5b8684f71a3165225470",
      "dimensions": [
        1536,
        2048
      ],
      "processing": "Original file copied byte-for-byte; proportional placement in LaTeX only.",
      "review_evidence": [
        {
          "review_file": "scripts/gallery-new-quality-review.json",
          "run": "quality60",
          "id": "curly-hair-portrait-s137",
          "category": "People",
          "prompt": "A photographic head-and-shoulders portrait of an adult woman with auburn curly hair wearing a simple dark teal blouse. Her face is turned slightly toward soft daylight, both eyes visible, natural features and believable skin texture. Muted pale-blue studio background, gentle shadows, complete head within the frame, elegant editorial photography, no text or logos.",
          "seed": 137,
          "source_sha256": "186efc0d6ca0d19289e05d0fe44dd619d37ad74d591d5b8684f71a3165225470",
          "decision": "accepted",
          "reason": "Full-resolution face, eyes, lips, hairline and shoulder/clothing contours checked; no obvious deformation found. Good framing and exposure.",
          "full_resolution_review": true
        }
      ]
    },
    {
      "asset": "figs/showcase-selected-20261026/g95-paper-river.png",
      "website_asset": "assets/g95-paper-river.jpg",
      "original_source": "/Users/jianchengpan/Downloads/UniSpark-CT0095000-gallery60-20261026/originals/papercut-mountains-s41.png",
      "sha256": "cf562f1f34d90727a7e1c50f78e3017926011ad5258639fcfbebeb007d34c012",
      "dimensions": [
        2048,
        1536
      ],
      "processing": "Original file copied byte-for-byte; proportional placement in LaTeX only.",
      "review_evidence": [
        {
          "review_file": "scripts/gallery-new-quality-review.json",
          "run": "quality60",
          "id": "papercut-mountains-s41",
          "category": "Art",
          "prompt": "A carefully crafted layered paper-cut artwork of mountain ridges and a winding river through a pine forest. Clean continuous cut edges, deep navy and teal paper layers with a small warm ivory sun above the distant horizon. Overlapping paper layers cast delicate shadows on the layers below, photographed as a flat handmade composition on a neutral background. Clear simplified tree silhouettes, balanced negative space, no people, buildings, animals or lettering.",
          "seed": 41,
          "source_sha256": "cf562f1f34d90727a7e1c50f78e3017926011ad5258639fcfbebeb007d34c012",
          "decision": "accepted",
          "reason": "Full-resolution paper edges, tree silhouettes, river continuity and layer shadows checked; coherent paper artwork without ambiguous anatomy.",
          "full_resolution_review": true
        }
      ]
    },
    {
      "asset": "figs/showcase-selected-20261026/g95-strawberry-cake.png",
      "website_asset": "assets/g95-strawberry-cake.jpg",
      "original_source": "/Users/jianchengpan/Downloads/UniSpark-CT0095000-gallery60-20261026/originals/strawberry-cake-s137.png",
      "sha256": "119cab2350fcf6006c5b4fa1c71ebeb504768f53d121019c1eaa3d3693a5da36",
      "dimensions": [
        1792,
        1792
      ],
      "processing": "Original file copied byte-for-byte; proportional placement in LaTeX only.",
      "review_evidence": [
        {
          "review_file": "scripts/gallery-new-quality-review.json",
          "run": "quality60",
          "id": "strawberry-cake-s137",
          "category": "Objects",
          "prompt": "An editorial food photograph of one triangular slice of strawberry sponge cake resting on a plain white plate. Two straight layers of golden sponge are separated by white cream and strawberry pieces, and a small fresh strawberry sits on the top frosting. The cut faces clearly show coherent layers, the slice rests flat on the plate, soft window light, cream linen tablecloth, realistic textures, no utensils, hands or text.",
          "seed": 137,
          "source_sha256": "119cab2350fcf6006c5b4fa1c71ebeb504768f53d121019c1eaa3d3693a5da36",
          "decision": "accepted",
          "reason": "Two sponge layers, cream/fruit filling, strawberry shape and cake/plate contact checked in original-detail crops; no obvious distortion found.",
          "full_resolution_review": true
        }
      ]
    },
    {
      "asset": "figs/showcase-selected-20261026/g95-blue-anemones.png",
      "website_asset": "assets/g95-blue-anemones.jpg",
      "original_source": "/Users/jianchengpan/Downloads/UniSpark-CT0095000-gallery60-20261026/originals/linocut-flowers-s137.png",
      "sha256": "aa8e9d0ceb18cf9b3451677ccb1ce40c2eaebacd7e4e4d52333ff75285fa69b8",
      "dimensions": [
        1536,
        2048
      ],
      "processing": "Original file copied byte-for-byte; proportional placement in LaTeX only.",
      "review_evidence": [
        {
          "review_file": "scripts/gallery-new-quality-review.json",
          "run": "quality60",
          "id": "linocut-flowers-s137",
          "category": "Art",
          "prompt": "A refined two-color linocut print on textured cream paper, showing a single vase of anemone flowers. Bold dark-blue contours and muted ochre flower centers, coherent stems running into the vase, clearly separated petals and simple leaves, intentional carved line texture and generous blank margins. A balanced handmade botanical print, no words, signature or border decorations.",
          "seed": 137,
          "source_sha256": "aa8e9d0ceb18cf9b3451677ccb1ce40c2eaebacd7e4e4d52333ff75285fa69b8",
          "decision": "accepted",
          "reason": "Full original inspected: flower contours, centers, stems entering vase and print texture are readable and coherent.",
          "full_resolution_review": true
        }
      ]
    },
    {
      "asset": "figs/showcase-selected-20261026/perfume-edit-before.png",
      "website_asset": "assets/perfume-edit-before.jpg",
      "original_source": "/Users/jianchengpan/Downloads/UniBagel-CT0095000-consistency-12-20261026/full/sources/perfume-s42.png",
      "sha256": "708db33c54bf26b8ad2c436102511895c53bab59c56717693f9050e0cdad9b8c",
      "dimensions": [
        768,
        1024
      ],
      "processing": "Original file copied byte-for-byte; proportional placement in LaTeX only."
    },
    {
      "asset": "figs/showcase-selected-20261026/perfume-edit-after.png",
      "website_asset": "assets/perfume-edit-after.jpg",
      "original_source": "/Users/jianchengpan/Downloads/UniBagel-CT0095000-consistency-12-20261026/full/images/perfume-s42.png",
      "sha256": "d88307025530808a985d625d83971b18be920d8fafcd5813ce460bc82a286270",
      "dimensions": [
        768,
        1024
      ],
      "processing": "Original file copied byte-for-byte; proportional placement in LaTeX only."
    },
    {
      "asset": "figs/showcase-selected-20261026/edit95-add-flowers-before.png",
      "website_asset": "assets/edit95-add-flowers-before.jpg",
      "original_source": "/Users/jianchengpan/Downloads/UniSpark-CT0095000-edit48-20261026/full/sources/add-flowers-s42.png",
      "sha256": "4411af028aaa263573005cce47e02c44ac4a1acba32e21f22335b6a298a02550",
      "dimensions": [
        1024,
        768
      ],
      "processing": "Original file copied byte-for-byte; proportional placement in LaTeX only.",
      "review_evidence": [
        {
          "review_file": "scripts/gallery-expansion60-quality-review.json",
          "id": "white-courtyard-exp2-s219",
          "category": "Architecture",
          "width": 1024,
          "height": 768,
          "seed": 219,
          "prompt": "An architectural photograph of a small white stucco courtyard with a terracotta tiled floor, three rounded archways and a lemon tree in a large earthenware pot. The arches and columns connect clearly to the floor and roof. Mediterranean afternoon sunlight, calm restrained composition, no people.",
          "decision": "accepted",
          "observation": "原尺寸检查三拱、柱脚、盆栽落地与屋瓦；未见明显悬浮或结构中断。",
          "original_sha256": "4411af028aaa263573005cce47e02c44ac4a1acba32e21f22335b6a298a02550",
          "original_size": [
            1024,
            768
          ],
          "local_original": "/Users/jianchengpan/Downloads/UniSpark-CT0095000-expansion60-20261026/full/images/white-courtyard-exp2-s219.png",
          "remote_original": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/white-courtyard-exp2-s219.png",
          "review_scope": "Contact sheet inspection; shortlisted candidates additionally inspected at native resolution.",
          "website_name": "g95-white-courtyard",
          "website_sha256": "a6e53ea0fd29c8a2345b8aedcfdb5fd858be43e1ca0fc217c1ce1edaf63abd34",
          "website_size": [
            1024,
            768
          ]
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "add-flowers-s42",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/white-courtyard-exp2-s219.png",
          "edit_instruction": "Add one small terracotta pot filled with red geranium flowers on the floor to the left of the existing potted tree. Keep all three arches, the tree and architecture unchanged. Preserve the original camera angle, framing, object geometry, positions and all unrelated details. Do not add text or logos.",
          "edit_type": "add",
          "width": 1024,
          "height": 768,
          "seed": 42,
          "source_sha256": "4411af028aaa263573005cce47e02c44ac4a1acba32e21f22335b6a298a02550",
          "topic": "add-flowers",
          "decision": "accepted",
          "reason": "原尺寸并排复核：新增花盆落地、花叶与盆连接清楚；原有拱门、柱子、瓦片和树的主要结构与位置保留。",
          "source_local": "full/sources/add-flowers-s42.png",
          "output_local": "full/images/add-flowers-s42.png",
          "output_sha256": "d2eed2e8e42b22948f73f8ac79a73eeb4c2e8d74ae4c8b7afa0935dbf17c5989"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "add-flowers-s137",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/white-courtyard-exp2-s219.png",
          "edit_instruction": "Add one small terracotta pot filled with red geranium flowers on the floor to the left of the existing potted tree. Keep all three arches, the tree and architecture unchanged. Preserve the original camera angle, framing, object geometry, positions and all unrelated details. Do not add text or logos.",
          "edit_type": "add",
          "width": 1024,
          "height": 768,
          "seed": 137,
          "source_sha256": "4411af028aaa263573005cce47e02c44ac4a1acba32e21f22335b6a298a02550",
          "topic": "add-flowers",
          "decision": "not_selected",
          "reason": "同一任务保留42版本，新增花盆与柱子分离更明确。",
          "source_local": "full/sources/add-flowers-s137.png",
          "output_local": "full/images/add-flowers-s137.png",
          "output_sha256": "ae661befea8124dbe74c8340080b977e28177e1e120bf8648d639305c32f6694"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "lighting-courtyard-s42",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/white-courtyard-exp2-s219.png",
          "edit_instruction": "Change this exact courtyard scene to early evening blue hour, with soft warm light coming from inside the arches. Preserve the three arches, all columns, roof, potted tree, floor pattern, object positions and camera framing. Do not add lamps, people or objects.",
          "edit_type": "adjust",
          "width": 1024,
          "height": 768,
          "seed": 42,
          "source_sha256": "4411af028aaa263573005cce47e02c44ac4a1acba32e21f22335b6a298a02550",
          "topic": "lighting-courtyard",
          "decision": "accepted",
          "reason": "原尺寸并排复核：蓝调傍晚及拱内暖光符合要求，三拱门、柱子、瓦顶、树盆及地砖布局保留，未出现新增灯具或物体。",
          "source_local": "full/sources/lighting-courtyard-s42.png",
          "output_local": "full/images/lighting-courtyard-s42.png",
          "output_sha256": "e3780b64226efdc3102b12271efd8b866b60ad026e64d1eb888025dad8b11587"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "lighting-courtyard-s137",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/white-courtyard-exp2-s219.png",
          "edit_instruction": "Change this exact courtyard scene to early evening blue hour, with soft warm light coming from inside the arches. Preserve the three arches, all columns, roof, potted tree, floor pattern, object positions and camera framing. Do not add lamps, people or objects.",
          "edit_type": "adjust",
          "width": 1024,
          "height": 768,
          "seed": 137,
          "source_sha256": "4411af028aaa263573005cce47e02c44ac4a1acba32e21f22335b6a298a02550",
          "topic": "lighting-courtyard",
          "decision": "hold",
          "reason": "墙面出现明显悬空亮斑，照明来源与场景关系不够自然。",
          "source_local": "full/sources/lighting-courtyard-s137.png",
          "output_local": "full/images/lighting-courtyard-s137.png",
          "output_sha256": "6d6d61a281e17f0ebe56d0aa037d3d44c4fd82d88c4c8308bb7f40866fb543db"
        }
      ]
    },
    {
      "asset": "figs/showcase-selected-20261026/edit95-add-flowers-after.png",
      "website_asset": "assets/edit95-add-flowers-after.jpg",
      "original_source": "/Users/jianchengpan/Downloads/UniSpark-CT0095000-edit48-20261026/full/images/add-flowers-s42.png",
      "sha256": "d2eed2e8e42b22948f73f8ac79a73eeb4c2e8d74ae4c8b7afa0935dbf17c5989",
      "dimensions": [
        1024,
        768
      ],
      "processing": "Original file copied byte-for-byte; proportional placement in LaTeX only.",
      "review_evidence": [
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "add-flowers-s42",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/white-courtyard-exp2-s219.png",
          "edit_instruction": "Add one small terracotta pot filled with red geranium flowers on the floor to the left of the existing potted tree. Keep all three arches, the tree and architecture unchanged. Preserve the original camera angle, framing, object geometry, positions and all unrelated details. Do not add text or logos.",
          "edit_type": "add",
          "width": 1024,
          "height": 768,
          "seed": 42,
          "source_sha256": "4411af028aaa263573005cce47e02c44ac4a1acba32e21f22335b6a298a02550",
          "topic": "add-flowers",
          "decision": "accepted",
          "reason": "原尺寸并排复核：新增花盆落地、花叶与盆连接清楚；原有拱门、柱子、瓦片和树的主要结构与位置保留。",
          "source_local": "full/sources/add-flowers-s42.png",
          "output_local": "full/images/add-flowers-s42.png",
          "output_sha256": "d2eed2e8e42b22948f73f8ac79a73eeb4c2e8d74ae4c8b7afa0935dbf17c5989"
        }
      ]
    },
    {
      "asset": "figs/showcase-selected-20261026/edit95-style-cabin-before.png",
      "website_asset": "assets/edit95-style-cabin-before.jpg",
      "original_source": "/Users/jianchengpan/Downloads/UniSpark-CT0095000-edit48-20261026/full/sources/style-cabin-s137.png",
      "sha256": "801137266d870c1209203969565094c830217f1bd5c2b847586d3353b15d4db0",
      "dimensions": [
        1024,
        768
      ],
      "processing": "Original file copied byte-for-byte; proportional placement in LaTeX only.",
      "review_evidence": [
        {
          "review_file": "scripts/gallery-expansion60-quality-review.json",
          "id": "timber-lakeside-cabin-exp2-s219",
          "category": "Architecture",
          "width": 1024,
          "height": 768,
          "seed": 219,
          "prompt": "An architectural photograph of a compact timber cabin beside a quiet mountain lake. One simple gabled roof, a wooden porch supported by posts, a glazed entrance door and rectangular windows. The whole cabin is visible on firm land with a footpath leading to the porch. Clear soft daylight, no people, believable construction.",
          "decision": "accepted",
          "observation": "原尺寸检查屋檐、前廊立柱、门窗和地面接触；结构清楚，建筑完整。",
          "original_sha256": "801137266d870c1209203969565094c830217f1bd5c2b847586d3353b15d4db0",
          "original_size": [
            1024,
            768
          ],
          "local_original": "/Users/jianchengpan/Downloads/UniSpark-CT0095000-expansion60-20261026/full/images/timber-lakeside-cabin-exp2-s219.png",
          "remote_original": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/timber-lakeside-cabin-exp2-s219.png",
          "review_scope": "Contact sheet inspection; shortlisted candidates additionally inspected at native resolution.",
          "website_name": "g95-lakeside-cabin",
          "website_sha256": "30d52e6f0584245c54d28f54d5f6275dba5370348632ea4cd36b06d42968cb98",
          "website_size": [
            1024,
            768
          ]
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "background-cabin-s42",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/timber-lakeside-cabin-exp2-s219.png",
          "edit_instruction": "Change only the mountains behind the lakeside cabin into snow-covered mountains. Keep the cabin, roof, porch, all posts, windows, lake, immediate shoreline and viewpoint unchanged.",
          "edit_type": "background",
          "width": 1024,
          "height": 768,
          "seed": 42,
          "source_sha256": "801137266d870c1209203969565094c830217f1bd5c2b847586d3353b15d4db0",
          "topic": "background-cabin",
          "decision": "accepted",
          "reason": "原尺寸并排复核：远山覆盖积雪，木屋屋顶、门窗、立柱、岸边及湖面主要结构与位置保留。",
          "source_local": "full/sources/background-cabin-s42.png",
          "output_local": "full/images/background-cabin-s42.png",
          "output_sha256": "4a3c9b09acd74681e58cbee3d6739ac6d77a28b28a4221c120eca02c98828abb"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "background-cabin-s137",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/timber-lakeside-cabin-exp2-s219.png",
          "edit_instruction": "Change only the mountains behind the lakeside cabin into snow-covered mountains. Keep the cabin, roof, porch, all posts, windows, lake, immediate shoreline and viewpoint unchanged.",
          "edit_type": "background",
          "width": 1024,
          "height": 768,
          "seed": 137,
          "source_sha256": "801137266d870c1209203969565094c830217f1bd5c2b847586d3353b15d4db0",
          "topic": "background-cabin",
          "decision": "not_selected",
          "reason": "同任务保留42版本，避免重复。",
          "source_local": "full/sources/background-cabin-s137.png",
          "output_local": "full/images/background-cabin-s137.png",
          "output_sha256": "88c6346c2ec9d68dfa405ec33d8e5e20772a177f0a0f246283c2738273a9f86c"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "style-cabin-s42",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/timber-lakeside-cabin-exp2-s219.png",
          "edit_instruction": "Render this exact lakeside cabin scene as a delicate watercolor painting on white textured paper. Preserve the complete cabin geometry, number and positions of posts and windows, roof shape, shoreline, trees and camera composition. No new objects or lettering.",
          "edit_type": "style",
          "width": 1024,
          "height": 768,
          "seed": 42,
          "source_sha256": "801137266d870c1209203969565094c830217f1bd5c2b847586d3353b15d4db0",
          "topic": "style-cabin",
          "decision": "hold",
          "reason": "水彩转换后屋顶和门廊比例变化较大，不采用。",
          "source_local": "full/sources/style-cabin-s42.png",
          "output_local": "full/images/style-cabin-s42.png",
          "output_sha256": "8dfe9e7578c886129c607bc1573e8527c1b80f613c549e4f912737ebe0899199"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "style-cabin-s137",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/timber-lakeside-cabin-exp2-s219.png",
          "edit_instruction": "Render this exact lakeside cabin scene as a delicate watercolor painting on white textured paper. Preserve the complete cabin geometry, number and positions of posts and windows, roof shape, shoreline, trees and camera composition. No new objects or lettering.",
          "edit_type": "style",
          "width": 1024,
          "height": 768,
          "seed": 137,
          "source_sha256": "801137266d870c1209203969565094c830217f1bd5c2b847586d3353b15d4db0",
          "topic": "style-cabin",
          "decision": "accepted",
          "reason": "原尺寸并排复核：水彩纸张与笔触清楚，木屋门窗、立柱、屋檐、湖岸的主要布局保留；允许风格转换中的细节简化。",
          "source_local": "full/sources/style-cabin-s137.png",
          "output_local": "full/images/style-cabin-s137.png",
          "output_sha256": "1381c1267ed088edfa8df4f75c57cc57a7a9d02e1fc3d31260077656ef2f37d2"
        }
      ]
    },
    {
      "asset": "figs/showcase-selected-20261026/edit95-style-cabin-after.png",
      "website_asset": "assets/edit95-style-cabin-after.jpg",
      "original_source": "/Users/jianchengpan/Downloads/UniSpark-CT0095000-edit48-20261026/full/images/style-cabin-s137.png",
      "sha256": "1381c1267ed088edfa8df4f75c57cc57a7a9d02e1fc3d31260077656ef2f37d2",
      "dimensions": [
        1024,
        768
      ],
      "processing": "Original file copied byte-for-byte; proportional placement in LaTeX only.",
      "review_evidence": [
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "style-cabin-s137",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/timber-lakeside-cabin-exp2-s219.png",
          "edit_instruction": "Render this exact lakeside cabin scene as a delicate watercolor painting on white textured paper. Preserve the complete cabin geometry, number and positions of posts and windows, roof shape, shoreline, trees and camera composition. No new objects or lettering.",
          "edit_type": "style",
          "width": 1024,
          "height": 768,
          "seed": 137,
          "source_sha256": "801137266d870c1209203969565094c830217f1bd5c2b847586d3353b15d4db0",
          "topic": "style-cabin",
          "decision": "accepted",
          "reason": "原尺寸并排复核：水彩纸张与笔触清楚，木屋门窗、立柱、屋檐、湖岸的主要布局保留；允许风格转换中的细节简化。",
          "source_local": "full/sources/style-cabin-s137.png",
          "output_local": "full/images/style-cabin-s137.png",
          "output_sha256": "1381c1267ed088edfa8df4f75c57cc57a7a9d02e1fc3d31260077656ef2f37d2"
        }
      ]
    },
    {
      "asset": "figs/showcase-selected-20261026/edit95-remove-spoon-before.png",
      "website_asset": "assets/edit95-remove-spoon-before.jpg",
      "original_source": "/Users/jianchengpan/Downloads/UniSpark-CT0095000-edit48-20261026/full/sources/remove-spoon-s137.png",
      "sha256": "11eaad85c69e7ee70fee572bc1edf1a4d3f3d9d75eb1ca53d9b102d8719ab6a4",
      "dimensions": [
        896,
        896
      ],
      "processing": "Original file copied byte-for-byte; proportional placement in LaTeX only.",
      "review_evidence": [
        {
          "review_file": "scripts/gallery-expansion60-quality-review.json",
          "id": "coffee-cup-exp2-s73",
          "category": "Objects",
          "width": 896,
          "height": 896,
          "seed": 73,
          "prompt": "A still-life photograph of one white porcelain coffee cup filled with a smooth layer of brown crema, sitting on a matching saucer on an oak table. The cup has one small curved handle attached at both ends. A single stainless-steel teaspoon rests on the saucer. Soft window light, coherent reflections, simple clean composition.",
          "decision": "accepted",
          "observation": "原尺寸检查单把手的两处连接、杯底、杯托和勺子接触；结构连续，未见明显异常。",
          "original_sha256": "11eaad85c69e7ee70fee572bc1edf1a4d3f3d9d75eb1ca53d9b102d8719ab6a4",
          "original_size": [
            896,
            896
          ],
          "local_original": "/Users/jianchengpan/Downloads/UniSpark-CT0095000-expansion60-20261026/full/images/coffee-cup-exp2-s73.png",
          "remote_original": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/coffee-cup-exp2-s73.png",
          "review_scope": "Contact sheet inspection; shortlisted candidates additionally inspected at native resolution.",
          "website_name": "g95-coffee-cup",
          "website_sha256": "2f83321450bdb33d2eb89ac9d5c7b2c0e668ad4d422658587192d6c9ed4e738e",
          "website_size": [
            896,
            896
          ]
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "add-cookie-s42",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/coffee-cup-exp2-s73.png",
          "edit_instruction": "Add one round butter cookie on the table to the left of the saucer, clearly separated from it. Keep the cup, coffee, spoon and saucer exactly as they are. Preserve the original camera angle, framing, object geometry, positions and all unrelated details. Do not add text or logos.",
          "edit_type": "add",
          "width": 896,
          "height": 896,
          "seed": 42,
          "source_sha256": "11eaad85c69e7ee70fee572bc1edf1a4d3f3d9d75eb1ca53d9b102d8719ab6a4",
          "topic": "add-cookie",
          "decision": "exclude",
          "reason": "出现叠放饼干，且与碟子重叠；不符合一块、在桌上且与碟子分离的指令。",
          "source_local": "full/sources/add-cookie-s42.png",
          "output_local": "full/images/add-cookie-s42.png",
          "output_sha256": "32ff93a30f339c2e72751c0bc65f5cab724d75f273fcd4abe5071be5bf44679f"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "add-cookie-s137",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/coffee-cup-exp2-s73.png",
          "edit_instruction": "Add one round butter cookie on the table to the left of the saucer, clearly separated from it. Keep the cup, coffee, spoon and saucer exactly as they are. Preserve the original camera angle, framing, object geometry, positions and all unrelated details. Do not add text or logos.",
          "edit_type": "add",
          "width": 896,
          "height": 896,
          "seed": 137,
          "source_sha256": "11eaad85c69e7ee70fee572bc1edf1a4d3f3d9d75eb1ca53d9b102d8719ab6a4",
          "topic": "add-cookie",
          "decision": "exclude",
          "reason": "生成了两块叠放饼干，数量与位置不符合指令。",
          "source_local": "full/sources/add-cookie-s137.png",
          "output_local": "full/images/add-cookie-s137.png",
          "output_sha256": "26d1b641c89ae08f23d030e3169e96e43ffc2c14b70a107c259cd796ec71e493"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "remove-spoon-s42",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/coffee-cup-exp2-s73.png",
          "edit_instruction": "Remove only the metal spoon from the saucer and naturally restore the surface that was behind it. Keep the cup, coffee, handle, saucer and table unchanged. Preserve the original camera angle, framing, object geometry, positions and all unrelated details. Do not add text or logos.",
          "edit_type": "remove",
          "width": 896,
          "height": 896,
          "seed": 42,
          "source_sha256": "11eaad85c69e7ee70fee572bc1edf1a4d3f3d9d75eb1ca53d9b102d8719ab6a4",
          "topic": "remove-spoon",
          "decision": "exclude",
          "reason": "勺柄消失但勺头仍残留，移除不完整。",
          "source_local": "full/sources/remove-spoon-s42.png",
          "output_local": "full/images/remove-spoon-s42.png",
          "output_sha256": "4de510fb508d37b1008f98b45f44bd7a3e88f04abbe77cd708902c899c654642"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "remove-spoon-s137",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/coffee-cup-exp2-s73.png",
          "edit_instruction": "Remove only the metal spoon from the saucer and naturally restore the surface that was behind it. Keep the cup, coffee, handle, saucer and table unchanged. Preserve the original camera angle, framing, object geometry, positions and all unrelated details. Do not add text or logos.",
          "edit_type": "remove",
          "width": 896,
          "height": 896,
          "seed": 137,
          "source_sha256": "11eaad85c69e7ee70fee572bc1edf1a4d3f3d9d75eb1ca53d9b102d8719ab6a4",
          "topic": "remove-spoon",
          "decision": "accepted",
          "reason": "原尺寸并排复核：勺子及其阴影被完整移除，碟面补全连续；杯口、单把手、咖啡和台面关系未见明显异常。",
          "source_local": "full/sources/remove-spoon-s137.png",
          "output_local": "full/images/remove-spoon-s137.png",
          "output_sha256": "649435822e86a28ae6e0169b427320dd70e9c264845633ed289d4c8c05484f51"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "replace-spoon-s42",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/coffee-cup-exp2-s73.png",
          "edit_instruction": "Replace the metal teaspoon with a small wooden teaspoon in the exact same position and orientation. Keep the cup, coffee and saucer unchanged. Preserve the original camera angle, framing, object geometry, positions and all unrelated details. Do not add text or logos.",
          "edit_type": "replace",
          "width": 896,
          "height": 896,
          "seed": 42,
          "source_sha256": "11eaad85c69e7ee70fee572bc1edf1a4d3f3d9d75eb1ca53d9b102d8719ab6a4",
          "topic": "replace-spoon",
          "decision": "exclude",
          "reason": "木勺左缘仍残留金属勺头，替换不完整。",
          "source_local": "full/sources/replace-spoon-s42.png",
          "output_local": "full/images/replace-spoon-s42.png",
          "output_sha256": "4b04fbc20bab3fb450d41c46070fbc60badc86a501ab768b77b7dbc9f1011403"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "replace-spoon-s137",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/coffee-cup-exp2-s73.png",
          "edit_instruction": "Replace the metal teaspoon with a small wooden teaspoon in the exact same position and orientation. Keep the cup, coffee and saucer unchanged. Preserve the original camera angle, framing, object geometry, positions and all unrelated details. Do not add text or logos.",
          "edit_type": "replace",
          "width": 896,
          "height": 896,
          "seed": 137,
          "source_sha256": "11eaad85c69e7ee70fee572bc1edf1a4d3f3d9d75eb1ca53d9b102d8719ab6a4",
          "topic": "replace-spoon",
          "decision": "hold",
          "reason": "木勺明显右移且方向变化，不符合保持相同位置方向的指令。",
          "source_local": "full/sources/replace-spoon-s137.png",
          "output_local": "full/images/replace-spoon-s137.png",
          "output_sha256": "5504f15b3f2a0954ac4049d9b0aec4ad362cacbf9ca9c4f6094b484a9a43b9ef"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "extract-cup-s42",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/coffee-cup-exp2-s73.png",
          "edit_instruction": "Isolate only the coffee cup filled with coffee on a clean white background with a soft contact shadow. Remove the saucer, spoon and table. Preserve the exact cup, one handle, shape, size, position, viewpoint and coffee surface.",
          "edit_type": "extract",
          "width": 896,
          "height": 896,
          "seed": 42,
          "source_sha256": "11eaad85c69e7ee70fee572bc1edf1a4d3f3d9d75eb1ca53d9b102d8719ab6a4",
          "topic": "extract-cup",
          "decision": "exclude",
          "reason": "杯身形状与把手改变，未保留原杯结构。",
          "source_local": "full/sources/extract-cup-s42.png",
          "output_local": "full/images/extract-cup-s42.png",
          "output_sha256": "4bfbbaaf34cee03557ac8eb9be84af88129ebb09817b18f38120ecd341f6d021"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "extract-cup-s137",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/coffee-cup-exp2-s73.png",
          "edit_instruction": "Isolate only the coffee cup filled with coffee on a clean white background with a soft contact shadow. Remove the saucer, spoon and table. Preserve the exact cup, one handle, shape, size, position, viewpoint and coffee surface.",
          "edit_type": "extract",
          "width": 896,
          "height": 896,
          "seed": 137,
          "source_sha256": "11eaad85c69e7ee70fee572bc1edf1a4d3f3d9d75eb1ca53d9b102d8719ab6a4",
          "topic": "extract-cup",
          "decision": "exclude",
          "reason": "把手断裂成不自然的分叉形状，杯子与阴影接触也不自然。",
          "source_local": "full/sources/extract-cup-s137.png",
          "output_local": "full/images/extract-cup-s137.png",
          "output_sha256": "89f1d258616b1044983dc5aa84c1437b0316ced55ade7a5bc127183637dedd1a"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "compose-coffee-s42",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/coffee-cup-exp2-s73.png",
          "edit_instruction": "Arrange the existing cup, saucer and spoon on a rectangular wooden breakfast tray. Add one croissant beside the saucer on the tray. Preserve the exact cup geometry, one handle, coffee, saucer and spoon, their relative positions and viewpoint. Make all objects rest naturally on the tray, with coherent shadows. No extra cups or text.",
          "edit_type": "compose",
          "width": 896,
          "height": 896,
          "seed": 42,
          "source_sha256": "11eaad85c69e7ee70fee572bc1edf1a4d3f3d9d75eb1ca53d9b102d8719ab6a4",
          "topic": "compose-coffee",
          "decision": "exclude",
          "reason": "未生成要求的托盘与可颂，组合任务未完成。",
          "source_local": "full/sources/compose-coffee-s42.png",
          "output_local": "full/images/compose-coffee-s42.png",
          "output_sha256": "86b1f2d12423d36e930e5848103d4796efc1335c5453938300500ddf3eb00d17"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "compose-coffee-s137",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/coffee-cup-exp2-s73.png",
          "edit_instruction": "Arrange the existing cup, saucer and spoon on a rectangular wooden breakfast tray. Add one croissant beside the saucer on the tray. Preserve the exact cup geometry, one handle, coffee, saucer and spoon, their relative positions and viewpoint. Make all objects rest naturally on the tray, with coherent shadows. No extra cups or text.",
          "edit_type": "compose",
          "width": 896,
          "height": 896,
          "seed": 137,
          "source_sha256": "11eaad85c69e7ee70fee572bc1edf1a4d3f3d9d75eb1ca53d9b102d8719ab6a4",
          "topic": "compose-coffee",
          "decision": "exclude",
          "reason": "未生成可颂，托盘结构也不明确，组合任务未完成。",
          "source_local": "full/sources/compose-coffee-s137.png",
          "output_local": "full/images/compose-coffee-s137.png",
          "output_sha256": "7b008aa58ce00b27f110ecd81d9e1b95444ee5c27a32b50344bfaa26fa25fa4a"
        }
      ]
    },
    {
      "asset": "figs/showcase-selected-20261026/edit95-remove-spoon-after.png",
      "website_asset": "assets/edit95-remove-spoon-after.jpg",
      "original_source": "/Users/jianchengpan/Downloads/UniSpark-CT0095000-edit48-20261026/full/images/remove-spoon-s137.png",
      "sha256": "649435822e86a28ae6e0169b427320dd70e9c264845633ed289d4c8c05484f51",
      "dimensions": [
        896,
        896
      ],
      "processing": "Original file copied byte-for-byte; proportional placement in LaTeX only.",
      "review_evidence": [
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "remove-spoon-s137",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/coffee-cup-exp2-s73.png",
          "edit_instruction": "Remove only the metal spoon from the saucer and naturally restore the surface that was behind it. Keep the cup, coffee, handle, saucer and table unchanged. Preserve the original camera angle, framing, object geometry, positions and all unrelated details. Do not add text or logos.",
          "edit_type": "remove",
          "width": 896,
          "height": 896,
          "seed": 137,
          "source_sha256": "11eaad85c69e7ee70fee572bc1edf1a4d3f3d9d75eb1ca53d9b102d8719ab6a4",
          "topic": "remove-spoon",
          "decision": "accepted",
          "reason": "原尺寸并排复核：勺子及其阴影被完整移除，碟面补全连续；杯口、单把手、咖啡和台面关系未见明显异常。",
          "source_local": "full/sources/remove-spoon-s137.png",
          "output_local": "full/images/remove-spoon-s137.png",
          "output_sha256": "649435822e86a28ae6e0169b427320dd70e9c264845633ed289d4c8c05484f51"
        }
      ]
    },
    {
      "asset": "figs/showcase-selected-20261026/edit95-replace-pears-before.png",
      "website_asset": "assets/edit95-replace-pears-before.jpg",
      "original_source": "/Users/jianchengpan/Downloads/UniSpark-CT0095000-edit48-20261026/full/sources/replace-pears-s42.png",
      "sha256": "3f819b5cff745bd6139b2ac82c81ad7f25703932a3ad606df7ca4c8e2ae66608",
      "dimensions": [
        896,
        896
      ],
      "processing": "Original file copied byte-for-byte; proportional placement in LaTeX only.",
      "review_evidence": [
        {
          "review_file": "scripts/gallery-expansion60-quality-review.json",
          "id": "pears-pitcher-exp2-s219",
          "category": "Objects",
          "width": 896,
          "height": 896,
          "seed": 219,
          "prompt": "A still-life photograph of a tall ivory ceramic pitcher and two ripe yellow pears arranged on a dark wooden table. The pitcher has a single handle joining the body at two points and a small pouring spout. Warm muted brown background, soft side light, realistic ceramic and fruit textures, stable contact shadows.",
          "decision": "accepted",
          "observation": "原尺寸检查壶嘴、单把手两处连接、双梨果柄和台面接触，未见明显结构异常。",
          "original_sha256": "3f819b5cff745bd6139b2ac82c81ad7f25703932a3ad606df7ca4c8e2ae66608",
          "original_size": [
            896,
            896
          ],
          "local_original": "/Users/jianchengpan/Downloads/UniSpark-CT0095000-expansion60-20261026/full/images/pears-pitcher-exp2-s219.png",
          "remote_original": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/pears-pitcher-exp2-s219.png",
          "review_scope": "Contact sheet inspection; shortlisted candidates additionally inspected at native resolution.",
          "website_name": "g95-pears-pitcher",
          "website_sha256": "4417e24a519c869b0cc9853d45b5d5878b7a5bcd3c82c485a8c15189b1709691",
          "website_size": [
            896,
            896
          ]
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "remove-pears-s42",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/pears-pitcher-exp2-s219.png",
          "edit_instruction": "Remove both pears and their shadows from the table, leaving only the same white pitcher in the same place. Restore the bare tabletop naturally. Preserve the original camera angle, framing, object geometry, positions and all unrelated details. Do not add text or logos.",
          "edit_type": "remove",
          "width": 896,
          "height": 896,
          "seed": 42,
          "source_sha256": "3f819b5cff745bd6139b2ac82c81ad7f25703932a3ad606df7ca4c8e2ae66608",
          "topic": "remove-pears",
          "decision": "hold",
          "reason": "梨移除成功，但壶身宽度、底部与原图不够一致，暂缓。",
          "source_local": "full/sources/remove-pears-s42.png",
          "output_local": "full/images/remove-pears-s42.png",
          "output_sha256": "9f1da95e4101f01075ce351310b9806c58d63ad78a2c1d4c7c2806d1b6839ec4"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "remove-pears-s137",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/pears-pitcher-exp2-s219.png",
          "edit_instruction": "Remove both pears and their shadows from the table, leaving only the same white pitcher in the same place. Restore the bare tabletop naturally. Preserve the original camera angle, framing, object geometry, positions and all unrelated details. Do not add text or logos.",
          "edit_type": "remove",
          "width": 896,
          "height": 896,
          "seed": 137,
          "source_sha256": "3f819b5cff745bd6139b2ac82c81ad7f25703932a3ad606df7ca4c8e2ae66608",
          "topic": "remove-pears",
          "decision": "hold",
          "reason": "移除后壶身轮廓与位置有偏移，暂缓。",
          "source_local": "full/sources/remove-pears-s137.png",
          "output_local": "full/images/remove-pears-s137.png",
          "output_sha256": "0788266ab8139b7a754fe2aab73be290b018c3b8910dd387129f6182b00cab6e"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "replace-pears-s42",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/pears-pitcher-exp2-s219.png",
          "edit_instruction": "Replace the two pears with two whole red apples, one apple in each original pear position. Keep the white pitcher and background unchanged. Preserve the original camera angle, framing, object geometry, positions and all unrelated details. Do not add text or logos.",
          "edit_type": "replace",
          "width": 896,
          "height": 896,
          "seed": 42,
          "source_sha256": "3f819b5cff745bd6139b2ac82c81ad7f25703932a3ad606df7ca4c8e2ae66608",
          "topic": "replace-pears",
          "decision": "accepted",
          "reason": "原尺寸并排复核：两枚梨替换为两枚红苹果，白壶的壶口、把手、主体轮廓及桌面保留，苹果接触与遮挡关系自然。",
          "source_local": "full/sources/replace-pears-s42.png",
          "output_local": "full/images/replace-pears-s42.png",
          "output_sha256": "bdfd40361878a9b9b7263480bee8cbe142bf8f95390d0384fe9dc85031143dc1"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "replace-pears-s137",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/pears-pitcher-exp2-s219.png",
          "edit_instruction": "Replace the two pears with two whole red apples, one apple in each original pear position. Keep the white pitcher and background unchanged. Preserve the original camera angle, framing, object geometry, positions and all unrelated details. Do not add text or logos.",
          "edit_type": "replace",
          "width": 896,
          "height": 896,
          "seed": 137,
          "source_sha256": "3f819b5cff745bd6139b2ac82c81ad7f25703932a3ad606df7ca4c8e2ae66608",
          "topic": "replace-pears",
          "decision": "hold",
          "reason": "苹果及壶的位置与原图变化较大，保守不展示。",
          "source_local": "full/sources/replace-pears-s137.png",
          "output_local": "full/images/replace-pears-s137.png",
          "output_sha256": "f8ec445d7ab3c1c055cacecc85de609026be253af45dc42e8373ec55acec36dc"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "style-pears-s42",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/pears-pitcher-exp2-s219.png",
          "edit_instruction": "Render this exact still life as a restrained oil painting with visible brush strokes. Keep the same white pitcher, one handle and spout, both pears, their positions, proportions, tabletop and lighting. No new objects or lettering.",
          "edit_type": "style",
          "width": 896,
          "height": 896,
          "seed": 42,
          "source_sha256": "3f819b5cff745bd6139b2ac82c81ad7f25703932a3ad606df7ca4c8e2ae66608",
          "topic": "style-pears",
          "decision": "hold",
          "reason": "油画转换后壶与梨的比例、位置变化较大。",
          "source_local": "full/sources/style-pears-s42.png",
          "output_local": "full/images/style-pears-s42.png",
          "output_sha256": "611a169311b9decebd79a22c4b7b1a905467d3a2942d7c157e5ea0e7b953c90f"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "style-pears-s137",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/pears-pitcher-exp2-s219.png",
          "edit_instruction": "Render this exact still life as a restrained oil painting with visible brush strokes. Keep the same white pitcher, one handle and spout, both pears, their positions, proportions, tabletop and lighting. No new objects or lettering.",
          "edit_type": "style",
          "width": 896,
          "height": 896,
          "seed": 137,
          "source_sha256": "3f819b5cff745bd6139b2ac82c81ad7f25703932a3ad606df7ca4c8e2ae66608",
          "topic": "style-pears",
          "decision": "exclude",
          "reason": "原尺寸复核发现右下角生成了类似签名的文字，且壶口轮廓改变；不裁掉缺陷来展示。",
          "source_local": "full/sources/style-pears-s137.png",
          "output_local": "full/images/style-pears-s137.png",
          "output_sha256": "27afc882fea66d47e549c2b7f58b49fc2b46c044f4b57c4686d24dc3c91a96db"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "extract-pitcher-s42",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/pears-pitcher-exp2-s219.png",
          "edit_instruction": "Isolate only the white ceramic pitcher on a clean white background with a soft contact shadow. Remove both pears and the table. Preserve the exact pitcher shape, single handle, spout, size, position, viewpoint and lighting.",
          "edit_type": "extract",
          "width": 896,
          "height": 896,
          "seed": 42,
          "source_sha256": "3f819b5cff745bd6139b2ac82c81ad7f25703932a3ad606df7ca4c8e2ae66608",
          "topic": "extract-pitcher",
          "decision": "hold",
          "reason": "背景未充分变为白底，壶的轮廓与阴影不够符合要求。",
          "source_local": "full/sources/extract-pitcher-s42.png",
          "output_local": "full/images/extract-pitcher-s42.png",
          "output_sha256": "2bba9b85445d704735d54ad76dfc1e53b05f43d7ce7262f8729d994689e2120f"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "extract-pitcher-s137",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/pears-pitcher-exp2-s219.png",
          "edit_instruction": "Isolate only the white ceramic pitcher on a clean white background with a soft contact shadow. Remove both pears and the table. Preserve the exact pitcher shape, single handle, spout, size, position, viewpoint and lighting.",
          "edit_type": "extract",
          "width": 896,
          "height": 896,
          "seed": 137,
          "source_sha256": "3f819b5cff745bd6139b2ac82c81ad7f25703932a3ad606df7ca4c8e2ae66608",
          "topic": "extract-pitcher",
          "decision": "hold",
          "reason": "壶身变窄，壶把与主体轮廓变化，主体一致性不足。",
          "source_local": "full/sources/extract-pitcher-s137.png",
          "output_local": "full/images/extract-pitcher-s137.png",
          "output_sha256": "18e4512a446f8ee43cfef33f49a024df03b1aeb530a2df17741e6d214aefa4b1"
        }
      ]
    },
    {
      "asset": "figs/showcase-selected-20261026/edit95-replace-pears-after.png",
      "website_asset": "assets/edit95-replace-pears-after.jpg",
      "original_source": "/Users/jianchengpan/Downloads/UniSpark-CT0095000-edit48-20261026/full/images/replace-pears-s42.png",
      "sha256": "bdfd40361878a9b9b7263480bee8cbe142bf8f95390d0384fe9dc85031143dc1",
      "dimensions": [
        896,
        896
      ],
      "processing": "Original file copied byte-for-byte; proportional placement in LaTeX only.",
      "review_evidence": [
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "replace-pears-s42",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/pears-pitcher-exp2-s219.png",
          "edit_instruction": "Replace the two pears with two whole red apples, one apple in each original pear position. Keep the white pitcher and background unchanged. Preserve the original camera angle, framing, object geometry, positions and all unrelated details. Do not add text or logos.",
          "edit_type": "replace",
          "width": 896,
          "height": 896,
          "seed": 42,
          "source_sha256": "3f819b5cff745bd6139b2ac82c81ad7f25703932a3ad606df7ca4c8e2ae66608",
          "topic": "replace-pears",
          "decision": "accepted",
          "reason": "原尺寸并排复核：两枚梨替换为两枚红苹果，白壶的壶口、把手、主体轮廓及桌面保留，苹果接触与遮挡关系自然。",
          "source_local": "full/sources/replace-pears-s42.png",
          "output_local": "full/images/replace-pears-s42.png",
          "output_sha256": "bdfd40361878a9b9b7263480bee8cbe142bf8f95390d0384fe9dc85031143dc1"
        }
      ]
    },
    {
      "asset": "figs/showcase-selected-20261026/g95-cartoon-bakery.png",
      "website_asset": "assets/g95-cartoon-bakery.jpg",
      "original_source": "/Users/jianchengpan/Downloads/UniSpark-CT0095000-cartoon24-20261026/full/images/cartoon-bakery-ct-s219.png",
      "sha256": "90673f863ee4059fe888aaab157f05139fe710c1e1dceb896cdf47c38914b616",
      "dimensions": [
        896,
        896
      ],
      "category": "Cartoon",
      "processing": "Original file copied byte-for-byte; proportional placement in LaTeX only.",
      "review_evidence": [
        {
          "review_file": "scripts/gallery-cartoon-quality-review.json",
          "id": "cartoon-bakery-ct-s219",
          "category": "Cartoon",
          "title": "Cartoon · Corner bakery",
          "width": 896,
          "height": 896,
          "seed": 219,
          "prompt": "An original hand-drawn cartoon background of a tiny inviting corner bakery on a sunny cobblestone street. Pale mint facade, a red-and-cream striped fabric awning securely attached above one large display window, a small wooden entrance door beside it, three loaves of bread resting on a shelf behind the glass. Rounded but coherent architecture, gentle pastel cel shading, lively crisp outlines, charming animated-film art direction. No people, signs, labels, lettering or impossible floating objects.",
          "run": "UniSpark-CT0095000-cartoon24-20261026",
          "decision": "accepted",
          "reason": "原尺寸复核：三只面包由两层展示架支撑，门窗、遮阳篷与墙体连接合理，卡通曲线保持连贯，没有文字。",
          "sha256": "90673f863ee4059fe888aaab157f05139fe710c1e1dceb896cdf47c38914b616",
          "original": "/Users/jianchengpan/Downloads/UniSpark-CT0095000-cartoon24-20261026/full/images/cartoon-bakery-ct-s219.png"
        }
      ]
    },
    {
      "asset": "figs/showcase-selected-20261026/g95-cartoon-robot.png",
      "website_asset": "assets/g95-cartoon-robot.jpg",
      "original_source": "/Users/jianchengpan/Downloads/UniSpark-CT0095000-cartoon24-20261026/full/images/cartoon-robot-ct-s219.png",
      "sha256": "8d142c364f6b2b90c4c62c435577d954579d0cc7ab8f0227c8349a0fc79371e6",
      "dimensions": [
        896,
        896
      ],
      "category": "Cartoon",
      "processing": "Original file copied byte-for-byte; proportional placement in LaTeX only.",
      "review_evidence": [
        {
          "review_file": "scripts/gallery-cartoon-quality-review.json",
          "id": "cartoon-robot-ct-s219",
          "category": "Cartoon",
          "title": "3D cartoon · Lunar scout",
          "width": 896,
          "height": 896,
          "seed": 219,
          "prompt": "An original stylized 3D animated-film still of a small cream-and-teal exploration robot standing on the Moon. One rounded rectangular head with two friendly circular camera eyes, one compact body, two clearly attached mechanical arms and two stable short legs with broad feet touching the ground. A single small antenna, no human face. Soft rounded forms, carefully built joints, long coherent shadows under direct sunlight, a small blue Earth in the dark sky. No writing, labels, logos or extra limbs.",
          "run": "UniSpark-CT0095000-cartoon24-20261026",
          "decision": "accepted",
          "reason": "原尺寸复核：双臂、双腿与机械关节连接完整，双脚与地面阴影相连；单天线和地球背景与提示一致。",
          "sha256": "8d142c364f6b2b90c4c62c435577d954579d0cc7ab8f0227c8349a0fc79371e6",
          "original": "/Users/jianchengpan/Downloads/UniSpark-CT0095000-cartoon24-20261026/full/images/cartoon-robot-ct-s219.png"
        }
      ]
    }
  ],
  "selected_editing_instructions": [
    {
      "name": "perfume-edit",
      "sample_id": "perfume-s42",
      "seed": 42,
      "instruction": "Change only the liquid inside the rectangular perfume bottle from dark green to warm amber. Keep the exact same bottle, glass outlines, silver cap, water droplets, slate slab and foliage. Preserve all object positions, proportions, lighting, viewpoint and framing. No other changes.",
      "width": 768,
      "height": 1024,
      "before": {
        "original": "full/sources/perfume-s42.png",
        "sha256": "708db33c54bf26b8ad2c436102511895c53bab59c56717693f9050e0cdad9b8c",
        "website": "assets/perfume-edit-before.jpg"
      },
      "after": {
        "original": "full/images/perfume-s42.png",
        "sha256": "d88307025530808a985d625d83971b18be920d8fafcd5813ce460bc82a286270",
        "website": "assets/perfume-edit-after.jpg"
      }
    },
    {
      "name": "edit95-add-flowers",
      "sample_id": "add-flowers-s42",
      "instruction": "Add one small terracotta pot filled with red geranium flowers on the floor to the left of the existing potted tree. Keep all three arches, the tree and architecture unchanged. Preserve the original camera angle, framing, object geometry, positions and all unrelated details. Do not add text or logos.",
      "seed": 42,
      "width": 1024,
      "height": 768,
      "type": "add",
      "before": {
        "original": "full/sources/add-flowers-s42.png",
        "sha256": "4411af028aaa263573005cce47e02c44ac4a1acba32e21f22335b6a298a02550",
        "website": "assets/edit95-add-flowers-before.jpg",
        "website_sha256": "bcc4eea2dcb202e853e5aa383e71a7737dafe42f58d3e6beabd15f57d938a109"
      },
      "after": {
        "original": "full/images/add-flowers-s42.png",
        "sha256": "d2eed2e8e42b22948f73f8ac79a73eeb4c2e8d74ae4c8b7afa0935dbf17c5989",
        "website": "assets/edit95-add-flowers-after.jpg",
        "website_sha256": "8c394e9453cb38be041840e520331d108050cfe91e9088eb640d7f8f6d58b908"
      }
    },
    {
      "name": "edit95-remove-spoon",
      "sample_id": "remove-spoon-s137",
      "instruction": "Remove only the metal spoon from the saucer and naturally restore the surface that was behind it. Keep the cup, coffee, handle, saucer and table unchanged. Preserve the original camera angle, framing, object geometry, positions and all unrelated details. Do not add text or logos.",
      "seed": 137,
      "width": 896,
      "height": 896,
      "type": "remove",
      "before": {
        "original": "full/sources/remove-spoon-s137.png",
        "sha256": "11eaad85c69e7ee70fee572bc1edf1a4d3f3d9d75eb1ca53d9b102d8719ab6a4",
        "website": "assets/edit95-remove-spoon-before.jpg",
        "website_sha256": "78617db4da7d70036dd70e20c5f2b004deb17811e9352f82f8dcc96f33df9d6f"
      },
      "after": {
        "original": "full/images/remove-spoon-s137.png",
        "sha256": "649435822e86a28ae6e0169b427320dd70e9c264845633ed289d4c8c05484f51",
        "website": "assets/edit95-remove-spoon-after.jpg",
        "website_sha256": "3731e376bb41770ac04b23ec0b4e7962e974b6563f27e117522c431b9423d446"
      }
    },
    {
      "name": "edit95-replace-pears",
      "sample_id": "replace-pears-s42",
      "instruction": "Replace the two pears with two whole red apples, one apple in each original pear position. Keep the white pitcher and background unchanged. Preserve the original camera angle, framing, object geometry, positions and all unrelated details. Do not add text or logos.",
      "seed": 42,
      "width": 896,
      "height": 896,
      "type": "replace",
      "before": {
        "original": "full/sources/replace-pears-s42.png",
        "sha256": "3f819b5cff745bd6139b2ac82c81ad7f25703932a3ad606df7ca4c8e2ae66608",
        "website": "assets/edit95-replace-pears-before.jpg",
        "website_sha256": "95df361b9a2e012eb6f21de593cf0a107cfbb59932f8d3ecc249018e78b576f8"
      },
      "after": {
        "original": "full/images/replace-pears-s42.png",
        "sha256": "bdfd40361878a9b9b7263480bee8cbe142bf8f95390d0384fe9dc85031143dc1",
        "website": "assets/edit95-replace-pears-after.jpg",
        "website_sha256": "238f100b05d13d7def2afca8871164c3a9aff3bddab18dbdc6cab984cc2bd022"
      }
    },
    {
      "name": "edit95-style-cabin",
      "sample_id": "style-cabin-s137",
      "instruction": "Render this exact lakeside cabin scene as a delicate watercolor painting on white textured paper. Preserve the complete cabin geometry, number and positions of posts and windows, roof shape, shoreline, trees and camera composition. No new objects or lettering.",
      "seed": 137,
      "width": 1024,
      "height": 768,
      "type": "style",
      "before": {
        "original": "full/sources/style-cabin-s137.png",
        "sha256": "801137266d870c1209203969565094c830217f1bd5c2b847586d3353b15d4db0",
        "website": "assets/edit95-style-cabin-before.jpg",
        "website_sha256": "3fe6aa96c483dfaa3892b5f7ed9d040761f0ca88b43688b59ef620f24cfff864"
      },
      "after": {
        "original": "full/images/style-cabin-s137.png",
        "sha256": "1381c1267ed088edfa8df4f75c57cc57a7a9d02e1fc3d31260077656ef2f37d2",
        "website": "assets/edit95-style-cabin-after.jpg",
        "website_sha256": "72b462de36f21da1f606c5b7810a173a675a6bf36e00aea2629224e192ff9802"
      }
    }
  ],
  "superseded_assets": [
    {
      "asset": "figs/showcase-selected-20261026/g95-ceramic-teapot.png",
      "website_asset": "assets/g95-ceramic-teapot.jpg",
      "original_source": "/Users/jianchengpan/Downloads/UniSpark-CT0095000-gallery60-20261026/originals/green-teapot-s137.png",
      "sha256": "4d21a908e50086470ad795b2c8122794a7e8196101fdb12ddb39f5b8d2b2f287",
      "dimensions": [
        1792,
        1792
      ],
      "processing": "Original file copied byte-for-byte; proportional placement in LaTeX only.",
      "review_evidence": [
        {
          "review_file": "scripts/gallery-new-quality-review.json",
          "run": "quality60",
          "id": "green-teapot-s137",
          "category": "Objects",
          "prompt": "A studio product photograph of one matte sage-green ceramic teapot on a pale stone tabletop. A single rounded body, one lid seated on its opening, one curved handle attached at both ends on the right and one short spout smoothly joined on the left, all physically coherent. Three-quarter view showing the complete pot, soft side light, subtle ceramic grain and clear contact shadow, a warm beige background, no extra objects, no text.",
          "seed": 137,
          "source_sha256": "4d21a908e50086470ad795b2c8122794a7e8196101fdb12ddb39f5b8d2b2f287",
          "decision": "accepted",
          "reason": "Spout opening, handle attachments, lid seating and base/table contact checked in original-detail crops; no obvious structural error found.",
          "full_resolution_review": true
        }
      ],
      "superseded_by": "g95-cartoon-bakery"
    },
    {
      "asset": "figs/showcase-selected-20261026/g95-blue-bowl.png",
      "website_asset": "assets/g95-blue-bowl.jpg",
      "original_source": "/Users/jianchengpan/Downloads/UniSpark-CT0095000-expansion60-20261026/full/images/ceramic-bowl-exp2-s73.png",
      "sha256": "d32e717e777a4f0b0d0a0a6c6611d2badc8dae12afcb3b92611d6bf18acbcfba",
      "dimensions": [
        896,
        896
      ],
      "processing": "Original file copied byte-for-byte; proportional placement in LaTeX only.",
      "review_evidence": [
        {
          "review_file": "scripts/gallery-expansion60-quality-review.json",
          "id": "ceramic-bowl-exp2-s73",
          "category": "Objects",
          "width": 896,
          "height": 896,
          "seed": 73,
          "prompt": "A studio photograph of a handmade pale blue ceramic bowl on a light beige tabletop. Its complete circular rim and stable foot are visible, gently speckled glaze and realistic wall thickness. One small lemon rests beside the bowl. Soft natural shadows, simple neutral background, no text.",
          "decision": "accepted",
          "observation": "原尺寸检查完整碗沿、碗足、柠檬及台面接触；无明显扭曲或悬浮。",
          "original_sha256": "d32e717e777a4f0b0d0a0a6c6611d2badc8dae12afcb3b92611d6bf18acbcfba",
          "original_size": [
            896,
            896
          ],
          "local_original": "/Users/jianchengpan/Downloads/UniSpark-CT0095000-expansion60-20261026/full/images/ceramic-bowl-exp2-s73.png",
          "remote_original": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/ceramic-bowl-exp2-s73.png",
          "review_scope": "Contact sheet inspection; shortlisted candidates additionally inspected at native resolution.",
          "website_name": "g95-blue-bowl",
          "website_sha256": "c33f7285f523f84ff6b73425c61b19ac239143de48bc9e4508e28c4578d778d4",
          "website_size": [
            896,
            896
          ]
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "add-lemon-s42",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/ceramic-bowl-exp2-s73.png",
          "edit_instruction": "Add a second whole yellow lemon on the tabletop beside the existing lemon to the right of the blue bowl. Show exactly two lemons on the table. Keep the empty bowl unchanged. Preserve the original camera angle, framing, object geometry, positions and all unrelated details. Do not add text or logos.",
          "edit_type": "add",
          "width": 896,
          "height": 896,
          "seed": 42,
          "source_sha256": "d32e717e777a4f0b0d0a0a6c6611d2badc8dae12afcb3b92611d6bf18acbcfba",
          "topic": "add-lemon",
          "decision": "exclude",
          "reason": "仍只有一枚柠檬，未完成添加第二枚的要求。",
          "source_local": "full/sources/add-lemon-s42.png",
          "output_local": "full/images/add-lemon-s42.png",
          "output_sha256": "d0b3cb9b3053b0c75ba4903eaf504906084d24fb6128c25234621baaeefb0e6a"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "add-lemon-s137",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/ceramic-bowl-exp2-s73.png",
          "edit_instruction": "Add a second whole yellow lemon on the tabletop beside the existing lemon to the right of the blue bowl. Show exactly two lemons on the table. Keep the empty bowl unchanged. Preserve the original camera angle, framing, object geometry, positions and all unrelated details. Do not add text or logos.",
          "edit_type": "add",
          "width": 896,
          "height": 896,
          "seed": 137,
          "source_sha256": "d32e717e777a4f0b0d0a0a6c6611d2badc8dae12afcb3b92611d6bf18acbcfba",
          "topic": "add-lemon",
          "decision": "exclude",
          "reason": "仍只有一枚柠檬，未完成添加第二枚的要求。",
          "source_local": "full/sources/add-lemon-s137.png",
          "output_local": "full/images/add-lemon-s137.png",
          "output_sha256": "032e239497e3a36bfacac4b200df6c1a8c44a262aabf620adfaa17067a9230a0"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "remove-lemon-s42",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/ceramic-bowl-exp2-s73.png",
          "edit_instruction": "Remove only the lemon to the right of the blue ceramic bowl and restore the tabletop behind it. Keep the exact empty bowl, glaze, shadows and background unchanged. Preserve the original camera angle, framing, object geometry, positions and all unrelated details. Do not add text or logos.",
          "edit_type": "remove",
          "width": 896,
          "height": 896,
          "seed": 42,
          "source_sha256": "d32e717e777a4f0b0d0a0a6c6611d2badc8dae12afcb3b92611d6bf18acbcfba",
          "topic": "remove-lemon",
          "decision": "hold",
          "reason": "柠檬移除后右侧残留较重的孤立阴影，地面补全不够自然。",
          "source_local": "full/sources/remove-lemon-s42.png",
          "output_local": "full/images/remove-lemon-s42.png",
          "output_sha256": "e3cadd71def54ca062009ed9300c9489a4e1c5953f6916ae6bb2c9728193f330"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "remove-lemon-s137",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/ceramic-bowl-exp2-s73.png",
          "edit_instruction": "Remove only the lemon to the right of the blue ceramic bowl and restore the tabletop behind it. Keep the exact empty bowl, glaze, shadows and background unchanged. Preserve the original camera angle, framing, object geometry, positions and all unrelated details. Do not add text or logos.",
          "edit_type": "remove",
          "width": 896,
          "height": 896,
          "seed": 137,
          "source_sha256": "d32e717e777a4f0b0d0a0a6c6611d2badc8dae12afcb3b92611d6bf18acbcfba",
          "topic": "remove-lemon",
          "decision": "accepted",
          "reason": "原尺寸并排复核：柠檬移除，碗沿、碗脚与原有位置保留，桌面补全连续且阴影与碗的光照关系一致。",
          "source_local": "full/sources/remove-lemon-s137.png",
          "output_local": "full/images/remove-lemon-s137.png",
          "output_sha256": "9df0b19aeafc440488ccce982a75eec633f5cd17c36559875e48ee576b1f709c"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "replace-lemon-s42",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/ceramic-bowl-exp2-s73.png",
          "edit_instruction": "Replace the yellow lemon to the right of the blue bowl with one whole orange of a similar size in exactly the same position on the table. Keep the bowl, glaze and table unchanged. Preserve the original camera angle, framing, object geometry, positions and all unrelated details. Do not add text or logos.",
          "edit_type": "replace",
          "width": 896,
          "height": 896,
          "seed": 42,
          "source_sha256": "d32e717e777a4f0b0d0a0a6c6611d2badc8dae12afcb3b92611d6bf18acbcfba",
          "topic": "replace-lemon",
          "decision": "hold",
          "reason": "橙子相对原柠檬明显放大，不够符合相似尺寸的指令。",
          "source_local": "full/sources/replace-lemon-s42.png",
          "output_local": "full/images/replace-lemon-s42.png",
          "output_sha256": "c809053b0addca6d7a21c6c2b6d896373ec66831daa81bffb123bfc66aaa48f5"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "replace-lemon-s137",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/ceramic-bowl-exp2-s73.png",
          "edit_instruction": "Replace the yellow lemon to the right of the blue bowl with one whole orange of a similar size in exactly the same position on the table. Keep the bowl, glaze and table unchanged. Preserve the original camera angle, framing, object geometry, positions and all unrelated details. Do not add text or logos.",
          "edit_type": "replace",
          "width": 896,
          "height": 896,
          "seed": 137,
          "source_sha256": "d32e717e777a4f0b0d0a0a6c6611d2badc8dae12afcb3b92611d6bf18acbcfba",
          "topic": "replace-lemon",
          "decision": "hold",
          "reason": "橙子放大并前移，遮挡关系与原图不同。",
          "source_local": "full/sources/replace-lemon-s137.png",
          "output_local": "full/images/replace-lemon-s137.png",
          "output_sha256": "ac7e6c22e7fd9a0066eaae2dddf4cdb77768413300962b45ffda0252a4b09b6a"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "compose-bowl-s42",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/ceramic-bowl-exp2-s73.png",
          "edit_instruction": "Place the same blue bowl and the lemon beside it on a cream linen tablecloth on a breakfast table. Add a small clear glass of water to the left of the bowl, separated from it. Preserve the exact empty blue bowl, lemon, their relative positions, size, orientation and perspective. All items must rest naturally on the table. No people or text.",
          "edit_type": "compose",
          "width": 896,
          "height": 896,
          "seed": 42,
          "source_sha256": "d32e717e777a4f0b0d0a0a6c6611d2badc8dae12afcb3b92611d6bf18acbcfba",
          "topic": "compose-bowl",
          "decision": "hold",
          "reason": "杯子偏大且贴近画面边缘，并遮挡碗，不符合小杯与碗分离的要求。",
          "source_local": "full/sources/compose-bowl-s42.png",
          "output_local": "full/images/compose-bowl-s42.png",
          "output_sha256": "9fcf31e4460958ccd085298df6233da95ce0b85f584fc92f597dc4cb11e7139b"
        },
        {
          "review_file": "scripts/editing-diverse48-quality-review.json",
          "id": "compose-bowl-s137",
          "source_image_path": "/robby/share/cpfs/panjiancheng.pjc/unimodel3/Bagel_pjc/inference-results/gallery-t2i-ct95000-expansion60-20261026/full/images/ceramic-bowl-exp2-s73.png",
          "edit_instruction": "Place the same blue bowl and the lemon beside it on a cream linen tablecloth on a breakfast table. Add a small clear glass of water to the left of the bowl, separated from it. Preserve the exact empty blue bowl, lemon, their relative positions, size, orientation and perspective. All items must rest naturally on the table. No people or text.",
          "edit_type": "compose",
          "width": 896,
          "height": 896,
          "seed": 137,
          "source_sha256": "d32e717e777a4f0b0d0a0a6c6611d2badc8dae12afcb3b92611d6bf18acbcfba",
          "topic": "compose-bowl",
          "decision": "hold",
          "reason": "原尺寸复核：碗与柠檬保持较好，但玻璃杯缺少清楚的水面，看起来偏空；无法确认完成一杯水的要求，暂不展示。",
          "source_local": "full/sources/compose-bowl-s137.png",
          "output_local": "full/images/compose-bowl-s137.png",
          "output_sha256": "093bcc4fd4949935026d1f826de01a5de819178400e29611990564b0f8e33d2d"
        }
      ],
      "superseded_by": "g95-cartoon-robot"
    }
  ],
  "updates": [
    {
      "date": "2026-10-26",
      "change": "Replaced Fig2 lower-left teapot with 2D cartoon bakery and lower-right bowl with 3D cartoon lunar robot; retained center cake and identical square image dimensions."
    }
  ]
}

